Reality as a simulation of reality: robot illusions, fundamental limits, and a physical demonstration

We consider problems in which robots conspire to present a view of the world that differs from reality. The inquiry is motivated by the problem of validating robot behavior physically despite there being a discrepancy between the robots we have at hand and those we wish to study, or the environment for testing that is available versus that which is desired, or other potential mismatches in this vein. After formulating the concept of a convincing illusion, essentially a notion of system simulation that takes place in the real world, we examine the implications of this type of simulability in terms of infrastructure requirements. Time is one important resource: some robots may be able to simulate some others but, perhaps, only at a rate that is slower than real-time. This difference gives a way of relating the simulating and the simulated systems in a form that is relative. We establish some theorems, including one with the flavor of an impossibility result, and providing several examples throughout. Finally, we present data from a simple multi-robot experiment based on this theory, with a robot navigating amid an unbounded field of obstacles.

==> figures/big_experiment.dat <==
# num_robots naive_steps_mean naive_steps_stddev munkres_steps_mean munkes_steps_stddev smart_munkres_steps_mean smart_munkes_steps_stddev
10 7170.3 555.5231858347589 2884.2 145.38899545701526 1855.5 127.43331589502017
11 7701.0 532.5668033214238 2989.4 151.28727639824837 1834.4 116.87104003986616
12 7341.7 640.3286734170194 3030.2 135.88362668106853 1815.4 115.59948096769293
13 7288.7 372.2531531095472 3054.9 149.98963297508266 1784.9 129.46849037507158
14 7212.0 365.97322306420176 3139.9 169.85608614353504 1756.4 124.15007047923893
15 6794.5 337.27444314682367 3215.3 73.33764381271052 1708.5 131.78713897797462
16 6652.5 413.58801965240724 3203.9 172.74110686226368 1743.4 178.1725006840281
17 6394.5 366.2734634122434 3286.8 198.18920253131856 1750.4 179.33499379652594
18 6259.3 296.87271683332574 3357.5 117.04464960005647 1723.0 181.34993796524995
19 6195.2 268.0353708001987 3370.5 147.78785471073056 1657.4 151.60686000310145
20 6209.9 324.2262944302945 3491.1 144.76218428857723 1647.1 165.6674077783557
21 6214.5 299.2728688003642 3465.8 179.339231625431 1663.3 184.14236340397068
22 5991.5 329.6814371480445 3582.3 181.88460627551746 1617.4 188.88155018423583
23 5785.5 317.3295605518024 3568.7 194.04486594599712 1662.4 237.9278041759727
24 5742.7 375.54921115614127 3607.2 284.7359478534454 1696.5 251.5003976139998
25 5731.1 368.11016014231393 3600.4 259.5419811899416 1687.5 254.48546127431328

